Conditional sampling for barrier option pricing under the Heston model

We propose a quasi-Monte Carlo algorithm for pricing knock-out and knock-in barrier options under the Heston (1993) stochastic volatility model. This is done by modifying the LT method from Imai and Tan (2006) for the Heston model such that the first uniform variable does not influence the stochastic volatility path and then conditionally modifying its marginals to fulfill the barrier condition(s). We show this method is unbiased and never does worse than the unconditional algorithm. Additionally the conditioning is combined with a root finding method to also force positive payouts. The effectiveness of this method is shown by extensive numerical results.

==> UAC1_CONV_CS.txt <==
512.000000	0.008097
1024.000000	0.004889
2048.000000	0.003162
4096.000000	0.002190


==> UAC1_CONV_LT.txt <==
512.000000	0.014925
1024.000000	0.011354
2048.000000	0.008705
4096.000000	0.004904


==> UAC1_CONV_MC.txt <==
512.000000	0.017458
1024.000000	0.012562
2048.000000	0.008779
4096.000000	0.006191


==> UAC1_CONV_RF.txt <==
512.000000	0.004114
1024.000000	0.003017
2048.000000	0.002157
4096.000000	0.001303


==> UAC2_CONV_CS.txt <==
512.000000	0.005970
1024.000000	0.004328
2048.000000	0.003024
4096.000000	0.001930


==> UAC2_CONV_LT.txt <==
512.000000	0.009574
1024.000000	0.007403
2048.000000	0.004927
4096.000000	0.003620


==> UAC2_CONV_MC.txt <==
512.000000	0.011477
1024.000000	0.008162
2048.000000	0.005895
4096.000000	0.004136


==> UAC2_CONV_RF.txt <==
512.000000	0.002433
1024.000000	0.002020
2048.000000	0.001490
4096.000000	0.000944


==> UOC1_CONV_CS.txt <==
512.000000	0.020818
1024.000000	0.013863
2048.000000	0.008327
4096.000000	0.006208


==> UOC1_CONV_LT.txt <==
512.000000	0.043511
1024.000000	0.025151
2048.000000	0.015277
4096.000000	0.008961


==> UOC1_CONV_MC.txt <==
512.000000	0.045649
1024.000000	0.031749
2048.000000	0.022115
4096.000000	0.015562


==> UOC1_CONV_RF.txt <==
512.000000	0.006570
1024.000000	0.004301
2048.000000	0.003877
4096.000000	0.002110


==> UOC2_CONV_CS.txt <==
512.000000	0.009531
1024.000000	0.006412
2048.000000	0.004038
4096.000000	0.003026


==> UOC2_CONV_LT.txt <==
512.000000	0.021959
1024.000000	0.012028
2048.000000	0.010906
4096.000000	0.006827


==> UOC2_CONV_MC.txt <==
512.000000	0.019788
1024.000000	0.014398
2048.000000	0.010279
4096.000000	0.007293


==> UOC2_CONV_RF.txt <==
512.000000	0.002858
1024.000000	0.002371
2048.000000	0.002016
4096.000000	0.001215

